Load-independent Metrics for Benchmarking Force Controllers

Torque-controlled actuators are critical components in mechatronic systems that closely interact with their environment, such as legged robots, collaborative manipulators, and exoskeletons. The performance and stability of these actuators depend not only on controller design and system dynamics but also significantly on load characteristics, which may include interactions with humans or unstructured environments. This load dependence highlights the need for frameworks that properly assess and compare torque controllers independent of specific loading conditions. In this short paper, we concisely present a modeling approach that captures the impact of load on the closed-loop dynamics of torque-controlled systems. Based on this model, we propose new methods and quantitative metrics, including the Passivity Index Interval, which blends passivity and small-gain theory to offer a less conservative measure of coupled stability than passivity alone. These metrics can be used alongside traditional control performance indicators, such as settling time and bandwidth, to provide a more comprehensive characterization of torque-controlled systems. We demonstrate the application of the proposed metrics through experimental comparisons of linear actuator force controllers.

==> corrections.txt <==
Change of Names:
- OK.

Controllers with “Almost” No Influence:
- “Almost no influence” still implies some influence, but we’ve clarified that this residual influence can be mitigated.

Introduction of LCS Without Motivation:
- Since LCS is the derivative, its use is intuitive. The classical sensitivity function is defined as d(ΔT/T)/d(ΔG/G). However, we have tried to make this clearer in the text.

Maximum in LCS Definition:
- We initially forgot to include the “max” in the metric definition. It is standard in control, and this has now been corrected.

Transparency Ratio (TR) is Too Trivial:
- It may be simple, but we believe it’s still important to include.

Interpretation of u:
- We clarified that there exists at least one load with gain u/ℓ that can destabilize the system.

DOP Controllers:
- Updated to use Elisa’s master version, which is the one actually used.

DOB Gains:
- Gains have been added.

Frequency Passivity:
- We are not claiming the system is passive. Instead, it lies within a mixed passivity–small-gain sector. Since passive loads are in the complementary mixed sector, passivity is a reasonable expectation.

PII Is Not Intuitive:
- A figure could help, but we are constrained by space.

Gain Clarification:
- The gain refers to the transparency, not the load.

Transparency Requirement:
- The transparency must be linear, but the controller does not necessarily have to be (this is stated earlier).

Apparent Contradiction in Robustness vs. Sensitivity:
- Robustness refers to resilience against variations without losing stability.
- Sensitivity concerns how much the performance changes when the load changes.

Load Robustness Threshold (LRT):
- We chose uncertainty with norm one because it is normalized, and the relative change scales accordingly.

Limitation in Conclusion:
- The limitation is that, unless one transparency curve is always below another, the qualitative method provides no definitive conclusion.
- Yes, both TR and LCS provide insights into performance.

